Boosted Ensembles of Qubit and Continuous Variable Quantum Support Vector Machines for B Meson Flavour Tagging

The recent physical realisation of quantum computers with dozens to hundreds of noisy qubits has given birth to an intense search for useful applications of their unique capabilities. One area that has received particular attention is quantum machine learning (QML), the study of machine learning algorithms running natively on quantum computers. Such algorithms have begun to be applied to data intensive problems in particle physics, driven by the expected increased capacity for pattern recognition of quantum computers. In this work we develop and apply QML methods to B meson flavour tagging, an important component of experiments in particle physics which probe heavy quark mixing and CP violation in order to obtain a better understanding of the matter-antimatter asymmetry observed in the universe. We simulate boosted ensembles of quantum support vector machines (QSVMs) based on both conventional qubit-based and continuous variable architectures, attaining effective tagging efficiencies of 28.0% and 29.2% respectively, comparable with the leading published result of 30.0% using classical machine learning algorithms. The ensemble nature of our classifier is of particular importance, doubling the effective tagging efficiency of a single QSVM, which we find to be highly prone to overfitting. These results are obtained despite the strong constraint of working with QSVM architectures that are classically simulable, and we find evidence that continuous variable QSVMs beyond the classically simulable regime may be able to realise even higher performance, surpassing the reported classical results, when sufficiently powerful quantum hardware is developed to execute them.

==> bin_comp.txt <==
x y label
1    0.24277272814772    a
2    0.25940183575180    a
3    0.26826567524185    a
4    0.26758351168725    a
5    0.27092761870800    a
6    0.26956114466822    a
7    0.27250021032354    a
8    0.27478480869094    a
9    0.27828302306762    a
10   0.28201440015669    a
11   0.28531293124302    a
12   0.28764003080173    a
13   0.29014905355972    a
14   0.29136940661534    a
15   0.29224553297004    a
1    0.23424122940288    b
2    0.25782980186601    b
3    0.26559920556396    b
4    0.26539511336743    b
5    0.26748283356477    b
6    0.26637546618657    b
7    0.27040458645134    b
8    0.27283476910857    b
9    0.27643739421861    b
10   0.27993126125590    b
11   0.28290282594368    b
12   0.28525626514708    b
13   0.28791456729503    b
14   0.28881424223232    b
15   0.29049508459971    b


==> bin_vary.txt <==
x y label
1 0.034 a
2 0.148 a
3 0.291 a
4 0.426 a
5 0.583 a
6 0.762 a
7 0.915 a
1 0.044 b
2 0.137 b
3 0.238 b
4 0.350 b
5 0.478 b
6 0.625 b
7 0.818 b


==> circuit_vary_n.txt <==
x y label
1 0.145693973084862 a
2 0.15215887211786844 a
3 0.14204252976731352 a
4 0.14778470241385747 a
5 0.1221769894051784 a
6 0.11611399847750578 a
7 0.11424403455056602 a
8 0.10620721562405341 a
9 0.10367183847892456 a
10 0.1052927774720979 a
11 0.10454616091911037 a
12 0.10212168862801056 a
13 0.09994109067196864 a
14 0.09918550637070525 a
15 0.09914929676105495 a
1 0.23646507212908155 b
2 0.24755330206820672 b
3 0.25633551096684587 b
4 0.2511254137085838 b
5 0.25536870261172206 b
6 0.25358488528913264 b
7 0.25694990827889963 b
8 0.25757210204639364 b
9 0.2588326442875791 b
10 0.26005180355244756 b
11 0.26150629748648374 b
12 0.26036590119208536 b
13 0.2597669297006667 b
14 0.25833469620587984 b
15 0.25682230575898146 b
1 0.2395792268194961 c
2 0.2534301131805423 c
3 0.2636513089918543 c
4 0.260933141345462 c
5 0.2642534881794103 c
6 0.2640606242416736 c
7 0.2661983030567336 c
8 0.2673491099177176 c
9 0.2696689553742949 c
10 0.2715857168121269 c
11 0.2721209953922456 c
12 0.2721600590458087 c
13 0.2714265385952992 c
14 0.2707893215326396 c
15 0.2695805767343628 c
1 0.2418905367859599 d
2 0.2559144726659093 d
3 0.2664856887554492 d
4 0.2632603207954883 d
5 0.26791889942834013 d
6 0.26724348715893226 d
7 0.2705737731354586 d
8 0.27213766099295766 d
9 0.27422405158796853 d
10 0.2758739324672481 d
11 0.27715125267071805 d
12 0.27733059113043446 d
13 0.27724605625456794 d
14 0.2770539576965391 d
15 0.2763566362095328 d
1 0.24458811917662512 e
2 0.2564685173049829 e
3 0.2670126373006564 e
4 0.264720356821539 e
5 0.2692853952325602 e
6 0.2683016433899269 e
7 0.2721348913833821 e
8 0.27373655490765847 e
9 0.2764357906060585 e
10 0.277752335384208 e
11 0.2781153326305638 e
12 0.27864813484956846 e
13 0.27966208818035904 e
14 0.279216821856562 e
15 0.2787038497160048 e


==> circuit_vary_pca.txt <==
x y label
1 0.021346865353605218 a
2 0.024414352525944177 a
3 0.025791619879009214 a
4 0.026150109212865508 a
5 0.025992519982421206 a
6 0.026559980871879142 a
7 0.026943160048173632 a
8 0.02675519176708256 a
9 0.02661392531457771 a
10 0.026596784239738023 a
11 0.026539180640259258 a
12 0.026743272037869636 a
13 0.026689709810051455 a
14 0.026766667727356613 a
15 0.02707586812009679 a
1 0.042074356150876464 b
2 0.052733797763576534 b
3 0.055115679763971734 b
4 0.05634336327150797 b
5 0.057503758381835066 b
6 0.058227550792625614 b
7 0.05921362561342425 b
8 0.05964344745688002 b
9 0.0605714665729434 b
10 0.06095124685470567 b
11 0.0606746289130972 b
12 0.06050246245022188 b
13 0.0605228969915446 b
14 0.060636958923595066 b
15 0.06109108104680912 b
1 0.04790594927120173 c
2 0.05821909865888012 c
3 0.06183460911069173 c
4 0.062227380800646534 c
5 0.06398615594770103 c
6 0.06395018508249226 c
7 0.0642853635948347 c
8 0.06479884197841652 c
9 0.06529208965685598 c
10 0.06567511115067456 c
11 0.06601959434654348 c
12 0.06727247447791199 c
13 0.0682630646752327 c
14 0.0684228537223629 c
15 0.06673910350732289 c
1 0.05067552755489881 d
2 0.06561865379500396 d
3 0.0678017790701558 d
4 0.06947762952900366 d
5 0.0710710404040298 d
6 0.0703209426151375 d
7 0.07076409492875668 d
8 0.07100832522519512 d
9 0.07137280224385464 d
10 0.07188089612344975 d
11 0.07231350288346154 d
12 0.07203964382698899 d
13 0.0740800508411652 d
14 0.07388170100438622 d
15 0.07231139533225406 d


==> circuitdata.txt <==
x y label
1 0.22638098042183652 a
2 0.2343019434677114 a
3 0.24792139987320663 a
4 0.24854168716816083 a
5 0.2525053504797168 a
6 0.25480527526542723 a
7 0.2558883841739575 a
8 0.2568239886782213 a
9 0.257360111266999 a
10 0.25743126675903893 a
11 0.2572442451275309 a
12 0.2572483442455486 a
13 0.2572889854774173 a
14 0.2558690035198456 a
15 0.2527867763184641 a
1 0.23401255847411753 b
2 0.24545834991874788 b
3 0.257763023677639 b
4 0.2556725781976099 b
5 0.26103608566574116 b
6 0.2628681347499905 b
7 0.26598267845654006 b
8 0.2676906942398816 b
9 0.2683170881272377 b
10 0.26949412235614145 b
11 0.26995321345480117 b
12 0.2694820748957185 b
13 0.26934149748391195 b
14 0.26867739885437514 b
15 0.26850540962902386 b
1 0.23899568611000502 c
2 0.25023823351681945 c
3 0.26204066111296087 c
4 0.2595829234230213 c
5 0.265578102885436 c
6 0.2661136191181525 c
7 0.26890732076369395 c
8 0.27084170040575667 c
9 0.27219030823102386 c
10 0.27303767991041744 c
11 0.27400861900073675 c
12 0.2745592331101572 c
13 0.27485324035731545 c
14 0.27439322279631134 c
15 0.27388968291829907 c
1 0.24277412573917298 d
2 0.2544493782411106 d
3 0.2656471045344705 d
4 0.26300900319758935 d
5 0.26798108816675525 d
6 0.26796609622531714 d
7 0.2717644869153583 d
8 0.27325137940836813 d
9 0.27487757386067624 d
10 0.2759153033248492 d
11 0.27673336986981906 d
12 0.2771781887310448 d
13 0.27732125877829683 d
14 0.2772713252763788 d
15 0.2771362969129304 d
1 0.24471625663247026 e
2 0.2564685173049829 e
3 0.2670126373006564 e
4 0.264720356821539 e
5 0.2692853952325602 e
6 0.2683016433899269 e
7 0.2721348913833821 e
8 0.27373655490765847 e
9 0.2764357906060585 e
10 0.277752335384208 e
11 0.2781153326305638 e
12 0.27864813484956846 e
13 0.27966208818035904 e
14 0.279216821856562 e
15 0.2787038497160048 e


==> data.txt <==
x y label
1 0.2226066320843963 a
2 0.23977049300615783 a
3 0.25117025528926556 a
4 0.25046981947417896 a
5 0.2561594195059812 a
6 0.25866500328666064 a
7 0.2619916324877086 a
8 0.26451953938686557 a
9 0.2666163559571709 a
10 0.2675264070324306 a
11 0.2679824606677847 a
12 0.26839348750431874 a
13 0.2683930346206293 a
14 0.26811469415081035 a
15 0.26714523316433697 a
1 0.2324896217664557 b
2 0.25066793352410743 b
3 0.26064020414422295 b
4 0.258709579930384 b
5 0.2643568262701394 b
6 0.2648064285773371 b
7 0.2686694607818289 b
8 0.27151541090981596 b
9 0.2739717001732774 b
10 0.27610098564850316 b
11 0.2774404037015871 b
12 0.2787110093821646 b
13 0.27956133139493466 b
14 0.2797856842368053 b
15 0.27996455860364733 b
1 0.2381631030216696 c
2 0.25485862082881555 c
3 0.2643069380017048 c
4 0.26325347820750106 c
5 0.2669362796741825 c
6 0.2664454307089719 c
7 0.2703802098499615 c
8 0.27320336854355043 c
9 0.27681306094606195 c
10 0.2795156581266022 c
11 0.28193396684673416 c
12 0.2840112115826572 c
13 0.2851648323881464 c
14 0.2858475616302292 c
15 0.2863940093586815 c
1 0.24018670640846487 d
2 0.25805837648646074 d
3 0.2668958390315252 d
4 0.2653347997810696 d
5 0.26872507075896 d
6 0.268200873369259 d
7 0.2719192317568378 d
8 0.2743034576689592 d
9 0.2779375703958337 d
10 0.2808475614875269 d
11 0.283736155062169 d
12 0.28577138642586986 d
13 0.28771898304246174 d
14 0.2892796364839995 d
15 0.2902985535768422 d
1 0.24252931305657244 e
2 0.2594018357518036 e
3 0.2682656752418578 e
4 0.26758351168725714 e
5 0.2709276187080011 e
6 0.2695611446682295 e
7 0.2725002103235448 e
8 0.2747848086909446 e
9 0.278283023067626 e
10 0.2820144001566902 e
11 0.2853129312430273 e
12 0.2876400308017362 e
13 0.29014905355972964 e
14 0.2913694066153401 e
15 0.29224553297004624 e


==> overfitdata.txt <==
x y label
10 0.9828251069775354 a
20 0.9732711705538322 a
30 0.9651549936177305 a
40 0.9579536700608522 a
50 0.952904471171995 a
60 0.9481889226113068 a
70 0.9429986569190842 a
80 0.937251468518372 a
90 0.9317901674259952 a
100 0.9267430353637326 a
10 0.06996440211572508 b
20 0.07890123302195884 b
30 0.08260305667378828 b
40 0.085115973247952 b
50 0.08691852862572721 b
60 0.08791656817105373 b
70 0.0884557234620314 b
80 0.08976279196144475 b
90 0.08985162504675624 b
100 0.09040180189404462 b


==> pca_data.txt <==
x y label
1 0.04339857344357571 a
2 0.058514826649846585 a
3 0.06098041449881956 a
4 0.061528304343178276 a
5 0.06208666002287708 a
6 0.06245527591781889 a
7 0.06322147327201366 a
8 0.0654099495645395 a
9 0.06471663484780542 a
10 0.06415598586505347 a
11 0.06460098493844403 a
12 0.0653812674147829 a
13 0.06691862547741637 a
14 0.06642101716861908 a
15 0.06564409958819489 a
1 0.053611884576059456 b
2 0.07006178846254553 b
3 0.07270568478716061 b
4 0.07467016190514186 b
5 0.07529606531786324 b
6 0.07577813762969947 b
7 0.07663440876583254 b
8 0.07846479692531667 b
9 0.07734895724508484 b
10 0.07711151972647258 b
11 0.07790314572582284 b
12 0.07896910499330184 b
13 0.07848229004450424 b
14 0.07673856156074267 b
15 0.07676858647040981 b
1 0.06904681619613542 c
2 0.07999149661066869 c
3 0.08332602409545978 c
4 0.08637851808404569 c
5 0.08797334000925207 c
6 0.08621689466267324 c
7 0.08769080198439 c
8 0.08699824331365476 c
9 0.08711624069969313 c
10 0.08686187670113904 c
11 0.08798759984386088 c
12 0.08694953542509648 c
13 0.08640825748458404 c
14 0.08561334780211878 c
15 0.08550460798251845 c
1 0.07436361656642013 d
2 0.08376757127645912 d
3 0.08981676486948355 d
4 0.08927095712735601 d
5 0.09157017773271219 d
6 0.09015858339154996 d
7 0.09144100367108683 d
8 0.09000437723855602 d
9 0.08947433924276034 d
10 0.0882466776051187 d
11 0.08727943797315844 d
12 0.08719931645545581 d
13 0.08685491463085006 d
14 0.0872691720878263 d
15 0.08709314864224625 d
1 0.07842386401944114 e
2 0.08770868886081895 e
3 0.0926149721885618 e
4 0.0926346629480121 e
5 0.09295572910058879 e
6 0.09070734727058605 e
7 0.09095972202584773 e
8 0.08938220632089983 e
9 0.09024465222544341 e
10 0.09011676391196996 e
11 0.09058863133346895 e
12 0.09056681760417969 e
13 0.08999665349605843 e
14 0.08994648581079126 e
15 0.08968863603663464 e
1 0.08048691825859516 f
2 0.09020813983365121 f
3 0.09433759989446547 f
4 0.09350745722480731 f
5 0.09413444895454663 f
6 0.09108973571458376 f
7 0.09247587627526635 f
8 0.09081743494701376 f
9 0.09268716467262016 f
10 0.09184620928357383 f
11 0.09156502302429163 f
12 0.09167278716790836 f
13 0.09094618067722189 f
14 0.0886469180107418 f
15 0.08746721388129237 f
1 0.04159238670587709 g 
2 0.05595886212256475 g
3 0.05834964928930544 g 
4 0.05848071123588004 g 
5 0.05899386478622853 g
6 0.05923882725438429 g
7 0.05975950308899848 g
8 0.06000298938389319 g
9 0.06018001223462196 g
10 0.06028190725257159 g
11 0.06141968021068345 g
12 0.06351844681807603 g
13 0.06292784856483326 g
14 0.06157444127957193 g
15 0.06083560375792830 g


==> pca_qubits.txt <==
x y label
1 0.022538835039818503 a
2 0.029921829077970835 a
3 0.029521223852091542 a
4 0.030988487907055978 a
5 0.030907161220714654 a
6 0.031303013498574145 a
7 0.03248513237697221 a
8 0.032861081374000414 a
9 0.03271879932081733 a
10 0.033110541553282156 a
11 0.032557068406690856 a
12 0.032865341486976236 a
13 0.0330127939403804 a
14 0.032784100121837446 a
15 0.032647110878734314 a
1 0.03475179238801433 b
2 0.04466695139807573 b
3 0.0480703701720982 b
4 0.05060081450188607 b
5 0.051259448132048455 b
6 0.051619530043397366 b
7 0.05171739091080325 b
8 0.0517169898245058 b
9 0.052040479255055894 b
10 0.05204822547360371 b
11 0.05210939844316237 b
12 0.052449993268975675 b
13 0.05279685460016826 b
14 0.052754913936467515 b
15 0.053060957330731205 b
1 0.041067690927482914 c
2 0.05495283772937439 c
3 0.05617343829379825 c
4 0.0569539924470852 c
5 0.05700981989178533 c
6 0.0571215684727298 c
7 0.05795910925023447 c
8 0.05854361614491492 c
9 0.05887679939138368 c
10 0.06011797238573263 c
11 0.06223090836703794 c
12 0.060981342768283736 c
13 0.05945511099910264 c
14 0.059113635947952874 c
15 0.05948765142831665 c
1 0.04439169749259471 d
2 0.05960345542669682 d
3 0.06290955382807488 d
4 0.06344285447752941 d
5 0.06352873285226637 d
6 0.06402491940209147 d
7 0.06444264812201732 d
8 0.06475068145431284 d
9 0.06452733988987766 d
10 0.06494026657629763 d
11 0.06571809275451776 d
12 0.06779072170754298 d
13 0.06655225146690502 d
14 0.06585905227403002 d
15 0.06566401778455544 d
1 0.05001535318236915 e
2 0.06503346402625287 e
3 0.0666133206122746 e
4 0.06758460001260454 e
5 0.06890223292841227 e
6 0.06928436295541764 e
7 0.0690169751061897 e
8 0.0698397362739843 e
9 0.07011896858392636 e
10 0.07001130896104563 e
11 0.07047430498485519 e
12 0.07090148745561423 e
13 0.07121059536815257 e
14 0.07380489330002965 e
15 0.07332453933314453 e
1 0.05067552755489881 f
2 0.06561865379500396 f
3 0.0678017790701558 f
4 0.06947762952900366 f
5 0.0710710404040298 f
6 0.0703209426151375 f
7 0.07076409492875668 f
8 0.07100832522519512 f
9 0.07137280224385464 f
10 0.07188089612344975 f
11 0.07231350288346154 f
12 0.07203964382698899 f
13 0.0740800508411652 f
14 0.07388170100438622 f
15 0.07231139533225406 f


==> qumode_vary_n.txt <==
x y label
1 0.14004045009864294 a
2 0.14200023638359507 a
3 0.12986328808196615 a
4 0.12493901330824815 a
5 0.11451237732263046 a
6 0.11139173494588238 a
7 0.10849656036684098 a
8 0.1030472715512655 a
9 0.10434200810719994 a
10 0.10539783180132496 a
11 0.1063515761150387 a
12 0.10394692885971804 a
13 0.1042882855356052 a
14 0.10453996194883605 a
15 0.10423031438281913 a
1 0.25201575732408166 b
2 0.2540380694452759 b
3 0.2661199480297148 b
4 0.26262444513574024 b
5 0.2666180902445238 b
6 0.26736019436362884 b
7 0.2691107490932231 b
8 0.2710342381276709 b
9 0.2716199787538273 b
10 0.2722412365214471 b
11 0.2724509207334755 b
12 0.27170113470337703 b
13 0.27083786532771165 b
14 0.27003559710021147 b
15 0.2684705887146889 b
1 0.2605213768230309 c
2 0.26136994660230006 c
3 0.27441131828631976 c
4 0.2718164869829458 c
5 0.27610531494057877 c
6 0.27697372182536745 c
7 0.2799762437288918 c
8 0.2810188733444037 c
9 0.28228745846119196 c
10 0.2833948963442462 c
11 0.2831628052286896 c
12 0.2828317705984161 c
13 0.28270329472178407 c
14 0.2825106565672663 c
15 0.2821698210070523 c
1 0.2622799404774716 d
2 0.2660570039477956 d
3 0.2786018381683333 d
4 0.2763378482481317 d
5 0.2808097934404235 d
6 0.2820232233141951 d
7 0.2843849760195499 d
8 0.28640605317470796 d
9 0.28757236172845846 d
10 0.28816474131743913 d
11 0.28887562068058553 d
12 0.2890767880980661 d
13 0.2892534699307694 d
14 0.2894214889703886 d
15 0.2893353074922259 d
1 0.26318210602755177 e
2 0.2673199030784996 e
3 0.28007722822950426 e
4 0.27772076427258907 e
5 0.2827725765847607 e
6 0.2839565309375974 e
7 0.2867376648490553 e
8 0.2885007014075344 e
9 0.2901737713320782 e
10 0.2913793987976863 e
11 0.29197105174356885 e
12 0.2924635440085373 e
13 0.29271026579042764 e
14 0.2927315910781756 e
15 0.29265530004191287 e


==> qumode_vary_pca.txt <==
x y label
1 0.027403393436198915 a
2 0.031246170291839542 a
3 0.032777466258684766 a
4 0.034117384319143455 a
5 0.034456525790278206 a
6 0.03495396549022717 a
7 0.03478436471163192 a
8 0.03490585041184062 a
9 0.034998688081298863 a
10 0.03501416275434844 a
11 0.03483377260032697 a
12 0.03499770550958156 a
13 0.03495221598980605 a
14 0.035198119817477294 a
15 0.03518705219719798 a
1 0.05840658131002139 b
2 0.0712585693598365 b
3 0.07646482857775334 b
4 0.07805386667283018 b
5 0.07866008379660216 b
6 0.07798659418103826 b
7 0.07884946008994632 b
8 0.0785968405095519 b
9 0.07868232745548064 b
10 0.07830806804409388 b
11 0.07822853780647128 b
12 0.07736191594729892 b
13 0.0771656428218834 b
14 0.07700707069217398 b
15 0.07661016208144351 b
1 0.06873414748597334 c
2 0.07675842958979684 c
3 0.08607041187143287 c
4 0.08437746554697775 c
5 0.08728632373370386 c
6 0.08499652176394525 c
7 0.08569777153422328 c
8 0.08192979871583601 c
9 0.08266008315229383 c
10 0.08018498758560075 c
11 0.08187161008903353 c
12 0.08053365911716727 c
13 0.08304832401493459 c
14 0.08082495658230998 c
15 0.0836796305082619 c
1 0.08048691825859516 d
2 0.09020813983365121 d
3 0.09433759989446547 d
4 0.09350745722480731 d
5 0.09413444895454663 d
6 0.09108973571458376 d
7 0.09247587627526635 d
8 0.09081743494701376 d
9 0.09268716467262016 d
10 0.09184620928357383 d
11 0.09156502302429163 d
12 0.09167278716790836 d
13 0.09094618067722189 d
14 0.0886469180107418 d
15 0.08746721388129237 d

